Lie algebras generated by reflections in types BCD

We consider the group algebra over the field of complex numbers of the Weyl group of type B (the hyperoctahedral group, or the group of signed permutations) and of the Weyl group of type D (the demihyperoctahedral group, or the group of even-signed permutations), viewed as Lie algebras via the commutator bracket, and determine the structure of the Lie subalgebras generated by the sets of reflections.

==> lie-algebras-reflections-BCD-GAP-functions.txt <==
# Below are functions that compute the dimension of the Lie subalgebra "g" generated by
# the reflections in the group algebras of the Weyl groups W(Bn) and W(Dn), respectively.
# In addition to taking as inputs the group G = W(Bn) and its conjugacy classes CC,  these
# functions take as inputs take as inputs the parameters TransCCNo and SignsCCNo. 
# These are the indices specifying, respectively, the locations in CC of the conjugacy 
# class of a transposition and the conjugacy class of a reflection of the form denoted
# in our paper t_i and denoted within GAP output by f1. These indices must be determined 
# by inspection from the output of ConjugacyClasses(G).  The function
# for the Weyl group W(Dn) is similar with the exception that there is
# only one conjugacy class of reflections.

# To get the dimension of the derived subalgebra of g, subtract 2 from the output in
# type B, and subtract 1 in type D, to subtract out the dimension of the center of g.

n := 5;; # rank of the group
G := WreathProduct(CyclicGroup(2),SymmetricGroup(n));; # Weyl group W(Bn)
CC := ConjugacyClasses(G);

# Read the output of CC to determine the indices TransCCNo and SignsCCNo.  For example:

TransCCNo := 5;
SignsCCNo := 15;

DimTypeBLieAlgebra := function(G,CC,TransCCNo,SignsCCNo)
	local QG, f, Gens, V, Vbasis, Vgens, oldDim, newDim, i, j, Rt;
	QG := GroupRing(Rationals,G);
	f := Embedding(G,QG);
	Gens := [];
	for i in CC[TransCCNo] do Add(Gens,i^f); od;
	for i in CC[SignsCCNo] do Add(Gens,i^f); od;
	V := Subspace(QG,Gens);
	oldDim := 0;
	newDim := Dimension(V);
	Rt := Runtimes();
	Print(Rt,"\n");
	while oldDim < newDim do
		oldDim := newDim;
		Vbasis := Basis(V);
		Vgens := [];
		for i in Gens do for j in Vbasis do Add(Vgens,i*j-j*i); od; od;
		Append(Vgens,Vbasis);
		V := Subspace(QG,Vgens);
		newDim := Dimension(V);
		# the next three lines print intermediate runtimes and dimensions
		Rt:=Runtimes();
		Print(Rt,"\n");
		Print(newDim,"\n");
	od;
	return newDim;
end;

DimTypeBLieAlgebra(G,CC,TransCCNo,SignsCCNo);

DimTypeDLieAlgebra := function(G,CC,TransCCNo)
	local QG, f, Gens, V, Vbasis, Vgens, oldDim, newDim, i, j, Rt;
	QG := GroupRing(Rationals,G);
	f := Embedding(G,QG);
	Gens := [];
	for i in CC[TransCCNo] do Add(Gens,i^f); od;
	V := Subspace(QG,Gens);
	oldDim := 0;
	newDim := Dimension(V);
	Rt := Runtimes();
	Print(Rt,"\n");
	while oldDim < newDim do
		oldDim := newDim;
		Vbasis := Basis(V);
		Vgens := [];
		for i in Gens do for j in Vbasis do Add(Vgens,i*j-j*i); od; od;
		Append(Vgens,Vbasis);
		V := Subspace(QG,Vgens);
		newDim := Dimension(V);
		# the next three lines print intermediate runtimes and dimensions
		Rt:=Runtimes();
		Print(Rt,"\n");
		Print(newDim,"\n");
	od;
	return newDim;
end;

DimTypeDLieAlgebra(G,CC,TransCCNo);

